Minimax and Neyman-Pearson Meta-Learning for Outlier Languages

Model-agnostic meta-learning (MAML) has been recently put forth as a strategy to learn resource-poor languages in a sample-efficient fashion. Nevertheless, the properties of these languages are often not well represented by those available during training. Hence, we argue that the i.i.d. assumption ingrained in MAML makes it ill-suited for cross-lingual NLP. In fact, under a decision-theoretic framework, MAML can be interpreted as minimising the expected risk across training languages (with a uniform prior), which is known as Bayes criterion. To increase its robustness to outlier languages, we create two variants of MAML based on alternative criteria: Minimax MAML reduces the maximum risk across languages, while Neyman-Pearson MAML constrains the risk in each language to a maximum threshold. Both criteria constitute fully differentiable two-player games. In light of this, we propose a new adaptive optimiser solving for a local approximation to their Nash equilibrium. We evaluate both model variants on two popular NLP tasks, part-of-speech tagging and question answering. We report gains for their average and minimum performance across low-resource languages in zero- and few-shot settings, compared to joint multi-source transfer and vanilla MAML.

==> extra.txt <==
\iffalse

\begin{table*}[]
    \centering
    \begin{tabular}{r|cccccccccc} 
    \toprule
    \multirow{2}{*}{\diagbox{shot}{lang}} & \multicolumn{2}{c}{hi} & \multicolumn{2}{c}{eu} & \multicolumn{2}{c}{en} & \multicolumn{2}{c}{fr} & \multicolumn{2}{c}{no} \\
     & MTL & Meta & MTL & Meta & MTL & Meta & MTL & Meta & MTL & Meta \\
     \midrule
    0 & 57.37 & \textbf{57.77} & 59.56 & \textbf{62.83} & 54.41 & \textbf{62.73} & \textbf{71.14} & 70.01 & \textbf{83.76} & 82.20 \\
    1 & \textbf{62.48} & 60.43 & \textbf{59.71} & 59.08 & 61.54 & \textbf{64.32} & \textbf{75.14} & 72.61 & \textbf{83.56} & 80.83 \\
    2 & \textbf{63.89} & 62.95 & \textbf{61.78} & 61.24 & \textbf{67.98} & 67.69 & \textbf{77.06} & 76.80 & \textbf{83.90} & 82.13 \\
    5 & 64.76 & \textbf{65.02} & 62.64 & \textbf{63.30} & 69.61 & \textbf{69.76} & \textbf{78.15} & 77.38 & \textbf{84.18} & 82.92 \\
    10 & \textbf{65.71} & 65.53 & 63.25 & \textbf{63.80} & 70.43 & \textbf{70.65} & \textbf{78.70} & 77.90 & \textbf{84.33} & 83.18 \\
    20 & 66.08 & \textbf{66.25} & 63.33 & \textbf{63.89} & 70.97 & \textbf{71.16} & \textbf{78.99} & 78.31 & \textbf{84.41} & 83.39 \\
    50 & 66.10 & \textbf{66.23} & 63.63 & \textbf{64.41} & 71.36 & \textbf{71.61} & \textbf{79.06} & 78.33 & \textbf{84.46} & 83.58 \\
    100 & \textbf{66.28} & \textbf{66.28} & 63.83 & \textbf{64.48} & 71.55 & \textbf{71.88} & \textbf{79.30} & 78.34 & \textbf{84.51} & 83.57 \\
    \bottomrule
    \end{tabular}
    \caption{Initial results}
    \label{tab:init-results}
\end{table*}

\section{Milestones}

\begin{todolist}
    \item[\done] Motivation and mathematical definition
    \item[\done] MAML baselines on UD $\lor$ WikiAnn $\lor$ TyDiQA $\lor \dots$
    \item Implementation of minimax MAML
    \item Implementation of Neyman-Pearson MAML
    \item Competitive learning models
    \begin{todolist}
      \item Gradient Descent Ascent
      \item Nash-equilibrium
    \end{todolist}
    \item Wrapping-up and submission
  \end{todolist}

\section{Goals}
The exact goals have to be specified more precisely. Ideally they should be both realistic (i.e.\ useful in practice) and sufficient to demonstrate some desirable properties in the proposed models. Some candidates are:

\begin{enumerate}
    \item Sample-efficient learning for POS tagging. Cons: acquiring few new annotated examples can be as expensive as many. Since POS tagging is an easy task, we might want to broaden our horizon a bit and look at other tasks in conjunction. The XTREME benchmark \cite{hu2020xtreme} might be a good place to start. (Note: it includes UD POS-tagging)\siva{agree. XTREME could be an interesting testbed. I am not sure if there is any syntactic task in it except for POS tagging. The original idea was to try the UD pipeline -- morphology, pos tagging, dep parsing -- since these tasks also enable heirarchy to some extent}
    \item Rather than optimising the mean accuracy in new languages, aim for keeping the worst-case-scenario accuracy above a threshold. See \citet{kendall2018multi}.
    \item Variations: 
    \begin{itemize}
        \item Few-shot learning on novel task--language combinations.
        \item Few-shot learning on languages not observed during encoder pre-training.
        \item Leveraging extra information about target language: e.g. typological features
    \end{itemize} 
    
\end{enumerate}

\section{Hierarchies in Meta-learning}

\paragraph{MAML} The underlying graphical model implicit in Model-Agnostic Meta-Learning \citep[MAML;][]{finn2017model} is hierarchical. This model is shown in \cref{fig:grf} and can be understood as follows based on the analysis of \citet{grant2018recasting}. First, let us concentrate on the weights after a gradient descent update in the `outer loop' of the bi-level optimization after an `inner loop' on the $i$-th task starting from $\lv{\vartheta}_0$:

\begin{align} \label{eq:phi}
    \lv{\vartheta}_0^{\prime} = \, & \lv{\vartheta}_0 - \sum_{\mathcal{T}_i \in \mathcal{T}} \alpha \nabla_{\vartheta_0} \log p\Bigl[\Dval \mid \\ & \underbrace{\lv{\vartheta}_0 - \beta \nabla_{\vartheta_0} \log p(\Dtrain \mid \lv{\vartheta_0})}_{\varphi_i} \Bigr] \nonumber
\end{align}

\noindent
where $\alpha$ and $\beta$ are step sizes. This equation implies a conditional dependence between the `universal' weights $\lv{\vartheta}_0$ and the language-specific weights $\lv{\varphi}_i$. By marginalization, exact inference over $p( \xx \mid \lv{\vartheta}_0)$ is then equal to:

\begin{equation} \label{eq:exactinf}
    p(\xx \mid \lv{\vartheta}_0) = \prod_i \left( \int p(\xx \mid  \lv{\varphi}_i) \, p(\lv{\varphi}_i \mid \lv\vartheta_0) \, \textrm{d}\lv{\varphi}_i \right)
\end{equation}

\noindent
Obviously, \cref{eq:exactinf} is completely intractable because of the integral over $\lv{\varphi}_i$. However, MAML can be considered as approximate inference over $\lv{\vartheta}_0$ via a truncated point estimate of $\lv{\varphi}_i$. To further see how this is the case, consider how $\lv{\vartheta}_0$ is presented as ``\textit{a good weight initialization}'' in the original paper. Note further that initialising the weights with a value $\lv{\vartheta}_0$ amounts to placing a normally distributed prior $\mathcal{N}(\lv{\vartheta}_0, \lv{Q})$ on such variable (see \citet{santos1996equivalence} for the full derivation). The variance $\lv{Q}$ depends
on the step size, and iteration index, and the covariance structure of $\xx$. Hence, $\lv{\vartheta}_0$ acts as a prior over each $\lv{\varphi}_i$.

\begin{figure}
  \centering
  
  \tikz{ %
  \node[latent] (x) {$y_{ik}$};%
     \node[obs,below=of x] (y) {$x_{ik}$}; %
     \node[latent,above=of x] (r) {$\varphi_i$}; %
     \node[latent,above=of r] (l) {$\vartheta_0$}; %
    % plate
     \plate [inner sep=.3cm,xshift=.02cm,yshift=.2cm] {plate1} {(x) (y)} {$N$}; %
     {
        \tikzset{plate caption/.append style={above=3pt and 0pt of #1.north east}}
          \plate [inner sep=.5cm,xshift=0cm,yshift=-0.2cm] {plate2} {(r) (x) (y)} {$T$}; %
          }

    % edges
     \edge {y} {x}
     \edge {r} {x}
     \edge {l} {r}
  }
  
  
  \caption{A graph (plate notation) of MAML. Shaded circles refer to observed variables. There are $T$ tasks and $N$ examples.}
  \label{fig:grf}
\end{figure}

\paragraph{Hierarchical Meta Learning}
In order to allow for few-shot learning in \textit{heterogeneous} tasks, \citet{zou2019hierarchical} proposed to jointly optimize meta-training to fast adaptation in homogeneous tasks and generalization in heterogeneous tasks. Therefore, they organise a two-level hierarchy of tasks where the higher-level partitions $H$ depend on the number of output classes. 

To my understanding, however, this assumption is not reflected in the objective. In fact, the gradient update simply sums over task partitions and low-level tasks:\siva{I am unable to follow here. Where is $\varphi_i$ in Fig~\ref{fig:grfleo}}
\edo{Sorry, there were two different shapes of phi, $\phi$ and $\varphi$. I have harmonised them now.}

\begin{align}
    \lv{\vartheta}_0^{\prime} = \, & \lv{\vartheta}_0 - \sum_{H} \sum_{\mathcal{T}_i \in H} \rho \nabla_{\varphi_i} \log p\Bigl[\Dval \mid \\ &
    \lv{\vartheta}_0 - \xi \nabla_{\vartheta_0} \log p(\Dtrain \mid \lv{\vartheta_0}) \nonumber
\end{align}

\noindent
Instead, a hierarchy in tasks should imply an intermediate variable between $\lv{\vartheta}_0$ and $\lv{\varphi}_i$, which should represent the partition-specific parameters. In turn, an optimization in the spirit of MAML should include 3 nested loops.


\paragraph{Our contribution} Otherwise, we should devise a correct and efficient way to perform inference in such model with a deeper hierarchy of conditional dependencies among partitions. In the language domain, they could depend on typology or genealogy.

\section{Adaptation to Heterogeneous Tasks}
In multi-task NLP, we face the problem of adapting to tasks with \textit{heterogeneous} numbers of classes $\{C_2, C_3, \dots\}$. Therefore, it is required to learn appropriate classifier layers in a few-shot learning setting. In particular, a support set $\mathcal{S}$ consists of $k$ examples for each label, i.e.\ $k \times |C|$ examples. The goal is inferring the label $\hat{y}$ of a test example $\hat\xx$.

\paragraph{Hierarchical Meta Learning} separates the task-agnostic encoder parameters $\vtheta$ from the partition-specific classifier parameters $\lv{\psi}$. This approach assumes that all tasks with same $|C|$ share the same classifier initialisation (further refined through gradient descent on $\mathcal{S}$) and fails to generalise to tasks with a $|C|$ outside the meta-training set. These assumptions are very limiting.

\paragraph{Matching and Prototypical Networks} Both are instances of non-parametric metric learning. The probability of the $c$-th class $p(c \mid \hat\xx, \mathcal{S}, \vtheta)$ in Matching Networks \citep{vinyals2016matching} is:

\begin{equation}
    \sum_{\{\xx_j, y_j\} \in \mathcal{S}}  \frac{e^{\text{cos}(f_\vtheta(\xx_j), f_\vtheta(\hat\xx))}}{\sum_{j^\prime}e^{\text{cos}(f_\vtheta(\xx_{j^\prime}), f_\vtheta(\hat\xx))}} \mathds{1}_{y_j = c}
\end{equation}

\noindent As a side note, \citet{vinyals2016matching} found that it is beneficial to use full context embeddings by attending on $\mathcal{S}$ rather than an independent encoding $f_\vtheta (\xx)$. The main difference in Prototypical Networks \citep{snell2017prototypical} is (i) the usage of (negative) squared Euclidean distance $d$ (a regular Bregman divergence) rather than cosine similarity; (ii) using a prototype $\lv{\mu}_c \triangleq \frac{1}{|\mathcal{S}_c|} \sum_{\xx_j \in \mathcal{S}_c} f_\vtheta(\xx_j)$ and softmaxing over classes:

\begin{equation}
    \sum_{c \in C}  \frac{e^{-d(\lv{\mu}_c, f_\vtheta(\hat\xx))}}{\sum_{c^\prime}e^{-d(\lv{\mu}_{c^\prime}, f_\vtheta(\hat\xx))}}
\end{equation}

\paragraph{LEOPARD} instead \citep{bansal2019learning} achieves this goal by learning a parameterised distance function, where the parameters $\lv{\omega}$ are generated by a network $g_\lv\gamma(f_\vtheta(\xx_1), y_1)$ and updated in the inner loop through gradient descent on new examples. Thus, it can be conceived as sampling a variable from:

\begin{align} \label{eq:omega}
    \lv{\omega} \sim \lim_{\lv{\Sigma} \rightarrow \lv{0}} &\mathcal{N}(\vmu = \underbrace{g_\lv\gamma(f_\vtheta(\xx_1), y_1)}_{\lv{\omega}_0} \\
    &- \sum_k \lambda\nabla_{\lv{\omega}_0} \log (y_k \mid \xx_k, \vtheta, \lv{\omega}_0); \lv{\Sigma}) \nonumber
\end{align}

\noindent The resulting graphical model is shown in  \cref{fig:grfleo}. Note the dashed arrows, which refer to dependence through gradient descent. This kind of update resembles the amortized variational approximations of \citet{finn2018probabilistic} and \citet{ravi2018amortized}. However, this approach poses an unwarranted separation between the data point used for generating the initial estimate ${\xx_1, y_1}$ and the rest of the support set used to estimate the gradients. For instance, why not creating an ensemble where each point is used in term for generation, and the others for refinement?

\begin{figure}
  \centering
  
  \tikz{ %
  \node[obs] (x) {$y_{k}$};%
     \node[obs,below=of x] (y) {$x_{k}$}; %
     \node[latent,above=of x] (r) {$\varphi_i$}; %
     \node[latent,above=of r] (l) {$\vartheta_0$}; %
     \node[latent,left=of r] (o) {$\omega_i$}; %
     \node[obs,left=of y] (y2) {$x_{1}$}; %
     \node[obs,left=of x] (x2) {$y_{1}$}; %
     \node[latent, above=of o] (g) {$\gamma$}; %
     \node[obs,right=of y] (y3) {$x_{N}$}; %
     \node[latent,right=of x] (x3) {$y_{N}$}; %
    % plate
     \plate [inner sep=.3cm,xshift=.02cm,yshift=.2cm] {plate1} {(x) (y)} {$N-2$}; %
     {
        \tikzset{plate caption/.append style={above=3pt and 0pt of #1.north east}}
          \plate [inner sep=.5cm,xshift=0cm,yshift=-0.2cm] {plate2} {(r) (x) (y) (o) (y3)} {$T$}; %
          }

    % edges
     \edge {y} {x}
     \edge {r} {x}
     \edge {l} {r}
     \edge {o} {x}
     \edge {x2} {o}
     \draw[->] (y2) to[bend left=30] (o);
     \draw[dashed,->] (y) to (o);
     \draw[->] (g) to (o);
     \draw[dashed,->] (x) to[bend left=22] (o);
     \edge {y3} {x3}
     \edge {r} {x3}
     \edge {o} {x3}
  }
  
  
  \caption{A graph (plate notation) of LEOPARD. Shaded circles refer to observed variables. There are $T$ tasks and $N$ examples.}
  \label{fig:grfleo}
\end{figure}

\paragraph{Our contribution} In a Bayesian setting, we treat every source of uncertainty as a random variable. In this case, we might estimate a distribution over distance metrics $\mathcal{M}_1, \mathcal{M}_2, \dots$ We could allow any parameterised linear model, or just regular Bregman divergences. An obvious implementation would be generating both the mean and variance for \cref{eq:omega} through two separate networks $\vmu \triangleq g_\lv\gamma(f_\vtheta(\xx_1), y_1)$ and $\lv\sigma^2 \triangleq g_\lv\beta(f_\vtheta(\xx_1), y_1)$.
\fi

\iffalse
\subsection{Vision}

\begin{table}[]
    \centering
    \begin{tabular}{l|ll}
    \toprule
    & \textbf{1-shot} & \textbf{5-shot} \\
    \midrule
    Bayes & $46.57 \pm 0.17$ & $64.47 \pm 0.15$ \\
    Minimax (AGDA) & $47.29 \pm 0.17$ & $64.15 \pm 0.15$ \\
    Minimax (ALCGD) & $\bf 47.78 \pm 0.17$ & $ \pm 64.57 \pm 0.15$ \\
    \bottomrule
    \end{tabular}
    \caption{Vision results on MiniImagenet with 2 criteria (Bayes and Minimax) and 2 optimizers (Adaptive Gradient Descent Ascent and Adaptive Linearised Competitive Gradient Descent).}
    \label{tab:my_label}
\end{table}
\fi

\begin{table}[t]
\scriptsize
\centering
\begin{tabular}{r|cccc}
\toprule
& k=0 & k=5 & k=10 & k=20 \\
\midrule
MTL	    & 51.01	& 69.02$\pm$0.5	& 71.45$\pm$0.4	& 74.59$\pm$0.3 \\
ML-B	& 51.5	& \textbf{71.24$\pm$0.5}	& 73.20$\pm$0.4	& 76.13$\pm$0.3 \\
\midrule
ML-MM	& 51.82	& 69.14$\pm$0.5	& 72.74$\pm$0.4	& 76.70$\pm$0.3 \\
ML-NP	& 51.68	& 67.87$\pm$0.6	& 72.73$\pm$0.4	& 75.02$\pm$0.3 \\
ML-MM+	& 52.46	& 70.59$\pm$0.6	& \textbf{74.42$\pm$0.4}	& \textbf{76.95$\pm$0.3} \\
ML-NP+	& \textbf{53.05}	& 68.38$\pm$0.6	& 73.01$\pm$0.4	& 75.62$\pm$0.3 \\
\bottomrule
\end{tabular}
\caption{Weighted POS results}
    \label{tab:weighted-pos-results}
\end{table}

\begin{table}[t]
\scriptsize
\centering
\begin{tabular}{r|cccc}
\toprule
& k=0 & k=5 & k=10 & k=20 \\
\midrule
MTL	    & 62.01	& 64.06$\pm$1.4	& 67.96$\pm$1.2	& 68.85$\pm$0.8 \\
ML-B	& 63.34	& 61.65$\pm$1.9	& 68.18$\pm$1.3	& 68.41$\pm$0.9 \\
\midrule
ML-MM	& 63.31	& 64.94$\pm$1.7	& 68.96$\pm$1.2	& \textbf{71.78$\pm$0.9} \\
ML-NP	& \textbf{64.10}	& \textbf{66.28$\pm$1.8}	& \textbf{69.40$\pm$1.3}	& 70.05$\pm$1.0 \\
ML-MM+	& 60.58	& 60.90$\pm$2.1	& 68.72$\pm$1.4	& 68.81$\pm$1.0 \\
ML-NP+	& 60.10	& 63.39$\pm$1.9	& 67.02$\pm$1.4	& 68.87$\pm$0.9 \\
\bottomrule
\end{tabular}
\caption{Weighted NER results}
    \label{tab:weighted-ner-results}
\end{table}

% ====================================================================
  

\begin{table}[t]
\scriptsize
\centering
\begin{tabular}{r|cccc}
\toprule
& k=0 & k=5 & k=10 & k=20 \\
\midrule
MTL &  61.66 & \textbf{64.87$\pm$0.96} & 66.02$\pm$0.69 & 67.86$\pm$0.60\\
ML-B & 62.51 & 63.74$\pm$0.93 & 64.99$\pm$0.77 & 66.50$\pm$0.70 \\
\midrule
ML-MM & \textbf{63.06} & 64.73$\pm$0.88 & 65.68$\pm$0.85 & \textbf{68.21$\pm$0.69} \\
ML-NP & 61.89 & 64.67$\pm$0.84 & \textbf{66.35$\pm$0.77} & 67.63$\pm$0.63 \\
ML-MM+ &  62.10 &  62.89$\pm$0.90 & 64.48$\pm$0.86 & 66.55$\pm$0.67 \\
ML-NP+ & 62.75 & 63.17$\pm$0.95 & 65.02$\pm$0.86 & 66.74$\pm$0.77 \\
\bottomrule
\end{tabular}
\caption{Weighted TyDiQA results: F1}
    \label{tab:weighted-tydiqa-results-f1}
\end{table}

\begin{table}[t]
\scriptsize
\centering
\begin{tabular}{r|cccc}
\toprule
& k=0 & k=5 & k=10 & k=20 \\
\midrule
MTL & 46.76 & 50.26$\pm$1.22 & \textbf{52.28$\pm$1.00} & 54.15$\pm$0.82 \\
ML-B & 46.60 & 48.49$\pm$1.18 &  50.35$\pm$1.02 & 52.59$\pm$0.87  \\
\midrule
ML-MM & \textbf{48.33} & \textbf{50.90$\pm$1.13} & 52.18$\pm$0.96 & \textbf{54.34$\pm$0.80} \\
ML-NP & 46.71 & 50.00$\pm$1.13 & 52.22$\pm$0.95 & 53.74$\pm$0.80 \\
ML-MM+ & 46.87 & 48.16$\pm$1.25 & 50.04$\pm$1.14 & 52.26$\pm$0.86 \\
ML-NP+ & 48.02 & 50.79$\pm$1.18 & 52.27$\pm$0.99 & 53.54$\pm$0.88 \\
\bottomrule
\end{tabular}
\caption{Weighted TyDiQA results: Exact match}
    \label{tab:weighted-tydiqa-results-exact}
\end{table}

\begin{table}[t]
\scriptsize
\centering
\begin{tabular}{r|cccc}
\toprule
& k=0 & k=5 & k=10 & k=20 \\
\midrule
MTL	    & 62.01	& \textbf{65.62$\pm$7.3}	& \textbf{68.59$\pm$5.6}	& \textbf{70.92$\pm$3.7} \\
ML-U	& 63.34	& 63.04$\pm$8.8	& 67.14$\pm$5.4	& 70.01$\pm$4.3 \\
\midrule
ML-M	& 63.61	& 64.98$\pm$7.1	& 67.84$\pm$5.5	& 70.82$\pm$4.0 \\
ML-C	& \textbf{64.10}	& 64.08$\pm$8.1	& 67.44$\pm$5.9	& 70.20$\pm$4.5 \\
ML-M+	& 60.58	& 63.27$\pm$8.8	& 66.71$\pm$6.6	& 70.12$\pm$4.8 \\
ML-C+	& 60.10	& 63.19$\pm$8.9	& 67.29$\pm$6.5	& 70.75$\pm$4.1 \\
\bottomrule
\end{tabular}
\caption{Unweighted NER results}
    \label{tab:unweighted-ner-results}
\end{table}
